Quantifying MCMC Exploration of Phylogenetic Tree Space

In order to gain an understanding of the effectiveness of phylogenetic Markov chain Monte Carlo (MCMC), it is important to understand how quickly the empirical distribution of the MCMC converges to the posterior distribution. In this paper we investigate this problem on phylogenetic tree topologies with a metric that is especially well suited to the task: the subtree prune-and-regraft (SPR) metric. This metric directly corresponds to the minimum number of MCMC rearrangements required to move between trees in common phylogenetic MCMC implementations. We develop a novel graph-based approach to analyze tree posteriors and find that the SPR metric is much more informative than simpler metrics that are unrelated to MCMC moves. In doing so we show conclusively that topological peaks do occur in Bayesian phylogenetic posteriors from real data sets as sampled with standard MCMC approaches, investigate the efficiency of Metropolis-coupled MCMC (MCMCMC) in traversing the valleys between peaks, and show that conditional clade distribution (CCD) can have systematic problems when there are multiple peaks.

==> dataset_table.csv <==
Data,Sp,Nt,Type of data,Study,Est. error
DS1,27,1949,rRNA; 18s,hedges1990tetrapod,0.0048
DS2,29,2520,rDNA; 18s,garey1996molecular,0.0002
DS3,36,1812,mtDNA; COII (1–678); cytb (679-1812),yang2003comparison,0.0002
DS4,41,1137,rDNA; 18s,henk2003laboulbeniopsis,0.0006
DS5,50,378,Nuclear protein coding; wingless,lakner2008efficiency,0.0005
DS6,50,1133,rDNA; 18s,zhang2001molecular,0.0023
DS7,59,1824,mtDNA; COII; and cytb,yoder2004divergence,0.0011
DS8,64,1008,rDNA; 28s,rossman2001molecular,0.0009
DS9,67,955,Plastid ribosomal protein; s16 (rps16),ingram2004eragrostis,0.0164
DS10,67,1098,rDNA; 18s,suh1999molecular,0.0164
DS11,71,1082,rDNA; internal transcribed spacer,kroken2000phylogenetic,0.0008
VL1,40,271,{UDP-2,3-diacylglucosamine hydrolase},beiko2006searching,0.0019
VL2,44,472,coproporphyrinogen III oxidase,beiko2006searching,0.0007
VL3,50,442,GARTFase,beiko2006searching,0.0050
VL4,52,129,hypothetical protein,beiko2006searching,0.0484
VL5,53,349,{fructose-1,6-bisphosphatase},beiko2006searching,0.0070
VL6,63,294,pyridoxine 5'-phosphate synthase,beiko2006searching,0.0542


==> difficulty_table.csv <==
Data,mu Iterations,mu Max Error,mu RMSD,SPR Radius,{95 CI Trees},Credible Set,Peaks
DS1,{850,200},0.0819,0.0375,4,41,95,Y
DS2,{8,200},0.0976,0.0272,2,5,95,N
DS3,{12,800},0.0757,0.0225,4,16,95,N
DS4,{160,800},0.1139,0.0332,6,210,95,Y
DS5,{626,000},0.0864,0.0163,16 (8),{240,311},38.9,Y
DS6,{397,000},0.1046,0.0244,12 (7),{157,435},39.1,Y
DS7,{62,600},0.1616,0.0397,9,735,95,Y
DS8,{283,400},0.0882,0.0205,8,{3,545},95,N
DS9,{347,200},0.1063,0.0208,23,{712,502},0.6,?
DS9-U,{255,200},0.1019,0.0216,,,,
DS10,{322,400},0.1087,0.0226,15 (12),{286,604},30,Y
DS11,{338,200},0.0503,0.0119,24,{712,502},0.6,?
DS11-U,{167,000},0.0533,0.0143,,,,


==> ds1_convergence.csv <==
Chains,Runs,2nd Peak,Converged,Exceeded Limit,Iterations,Running Time,Max Error,RMSD
1,2,0,0,0,2.42E+6,4.84E+6,0.266,0.106
1,3,6,3,0,2.06E+7,6.18E+7,0.108,0.045
1,4,8,3,1,3.39E+7,1.36E+8,0.081,0.036
1,5,9,7,3,5.88E+7,2.94E+8,0.052,0.024
1,6,9,6,3,6.64E+7,3.98E+8,0.053,0.024
1,7,9,8,4,7.52E+7,5.26E+8,0.041,0.018
1,8,9,8,6,8.26E+7,6.61E+8,0.037,0.016
4,2,8,5,0,8.50E+5,6.80E+6,0.082,0.038
4,3,10,6,0,4.05E+6,4.86E+7,0.038,0.018
4,4,10,6,0,4.07E+6,6.51E+7,0.030,0.015
4,5,10,8,0,6.52E+6,1.30E+8,0.026,0.013
4,6,10,9,0,1.20E+7,2.88E+8,0.021,0.010
4,7,10,10,0,1.36E+7,3.81E+8,0.013,0.006
4,8,10,10,0,1.38E+7,4.42E+8,0.011,0.005


==> golden_convergence.csv <==
data,LL,LLSTDERR,MSDSF,MBPSRF,TLESS
DS1,{-6,901.25},0.22,0.015,1.000,{712,555}
DS2,{-26,166.93},0.68,0.001,1.000,{739,035}
DS3,{-33,466.94},1.43,0.001,1.000,{734,698}
DS4,{-13,034.24},0.27,0.002,1.000,{724,599}
DS5,{-7,914.11},0.35,0.002,1.000,{718,327}
DS6,{-6,298.55},0.45,0.007,1.000,{738,077}
DS7,{-36,823.46},2.11,0.003,1.000,{724,628}
DS8,{-8,123.66},0.61,0.003,1.000,{653,977}
DS9,{-3,599.49},0.46,0.002,1.000,{725,545}
DS10,{-9,537.43},0.82,0.003,1.000,{729,304}
DS11,{-5,725.33},1.20,0.003,1.000,{728,818}


==> legacy_treebase.csv <==
Dataset,TreeBASE,Legacy TreeBASE
DS1,M2017,M336
DS2,M2131,M501
DS3,M127,M1510
DS4,M487,M1366
DS5,M2907,M3475
DS6,M220,M1044
DS7,M2449,M1809
DS8,M2261,M755
DS9,M2389,M1748
DS10,M2152,M520
DS11,M2274,M767


==> mean_cover_all.csv <==
Dataset,Mean Cover Time (1-chain),Mean Cover Time (4-chains),Ratio
DS1,{3,388,506},{171,339},19.8
DS2,{2,471},{1,653},1.5
DS3,{11,182},{5,246},2.1
DS4,{545,726},{97,442},5.6
DS5,{2,913,041},{540,336},5.4
DS6,{9,028,010},{1,094,217},8.3
DS7,{211,873},{87,779},2.4
DS8,{1,083,837},{245,794},4.4
DS10,{2,141,752},{789,460},2.7
All,{19,326,398},{3,033,266},6.4


==> multi_table.csv <==
Dataset,Identical Sequences, Multifurcations, Inflation Factor
DS5,0,{3,3,4},375
DS6,0,{3,3,3},27
DS7,{2,2},4,15
DS9,{2,2,3,3,4},{4,4,5},{23,625}
DS10,0,5,105
DS11,{2,3,3,4,5,9},{3,4,4,4,6,12}, more than 1e+13
VL1,{2,2,2,2,2},3,3
VL2,{2,2,2,3,4},{4,4},225
VL3,{2,2,2,2,2},{3,3,3},27
VL4,{2,2,2,3,3,3,5},{3,3,3,6},{25,515}
VL5,{2,2,2,2,3,4},{3,6},315
VL6,{2,2,2,2,2,2,3},{3,3,4},135


==> topo_error.csv <==
Data, 1e-07 - 1e-06, 1e-07 - 1e-06, 1e-06 - 1e-05, 1e-05 - 1e-04, 1e-04 - 1e-03, 1e-03 - 1e-02, 1e-02 - 1e-01, 1e-01 - 1e+00
DS1,-,-,-,-,5.07e-04,5.07e-04,3.07e-03,3.35e-03
DS2,-,-,-,-,-,-,1.88e-04,3.98e-04
DS3,-,-,-,-,-,7.84e-05,1.30e-04,4.82e-04
DS4,-,-,-,7.57e-05,7.58e-05,1.87e-04,3.00e-04,7.09e-04
DS5,-,-,-,1.19e-05,3.13e-05,3.57e-05,-,-
DS6,-,-,-,1.26e-05,5.29e-05,-,-,-
DS7,-,-,-,1.11e-05,3.55e-05,1.31e-04,1.73e-04,-
DS8,-,-,7.10e-06,1.19e-05,4.91e-05,8.23e-05,1.69e-04,3.34e-04
DS10,-,-,-,1.28e-05,2.50e-05,-,-,-


==> topo_gr.csv <==
Data, Chains, RMSD (2-runs), PSRF (2-runs), RMSD (8-runs), PSRF (8-runs)
DS1,1,1.9,1.001,2.2,1.002
DS1,4,1.9,1.001,2.2,1.001
DS2,1,0.9,1.005,1.1,1.005
DS2,4,0.9,1.007,1.1,1.005
DS3,1,0.9,1.004,1.2,1.007
DS3,4,1.0,1.004,1.2,1.004
DS4,1,1.8,1.002,2.3,1.002
DS4,4,2.0,1.001,2.3,1.001
DS5,1,5.7,1.000,6.4,1.001
DS5,4,6.3,1.000,6.3,1.001
DS6,1,5.6,1.001,6.0,1.001
DS6,4,6.0,1.001,6.0,1.001
DS7,1,2.5,1.002,3.3,1.005
DS7,4,3.1,1.002,3.3,1.004
DS8,1,3.1,1.001,3.3,1.002
DS8,4,3.3,1.002,3.4,1.001
DS9,1,16.3,1.000,16.4,1.001
DS9,4,16.2,1.000,16.4,1.001
DS10,1,6.8,1.001,5.8,1.001
DS10,4,7.6,1.001,6.2,1.001
DS11,1,18.5,1.001,18.6,1.001
DS11,4,18.5,1.000,18.6,1.001

